Optimal Estimators for Heavy-Tailed Mean Estimation via Convex Analysis

We study optimal estimation of the location parameter of a distribution known only to lie in a symmetric moment class $\mathcal C_0$: the mean-zero distributions with bounded moment $\int\phi\, d\mathbb P\le B$ for a fixed even $\phi$. Our main result concerns the fixed-margin regime, where the error margin $\Delta$ is fixed as $n\to\infty$: we give an exact large-deviation characterization of the smallest worst-case probability $\beta_n(\Delta)$ of an error exceeding $\Delta$ that any measurable estimator can guarantee with $n$ observations. Its exponential rate is exactly a two-point Hellinger exponent over the class shifted to means $\pm\Delta$, $r(\Delta)=-\log\sup_{\mathbb P_{\pm\Delta}\in\mathcal C_{\pm\Delta}}\int\sqrt{d\mathbb P_{-\Delta}\, d\mathbb P_{\Delta}}$, achieved non-asymptotically, $\beta_n(\Delta)\le e^{-nr(\Delta)}$, by a monotone $M$-estimator synthesized from a two-parameter convex program. Lagrangian duality collapses the infinite-dimensional search over estimating functions to two multipliers, which determine a pair of envelopes characterizing the optimal estimating functions; the sandwich shape posited ad hoc in prior constructions emerges naturally. For bounded variance ($\phi(x)=x^2$, $B=\sigma^2$) the exponent is $r(\Delta)=\tfrac12\log(1+\Delta^2/\sigma^2)$. In the fixed-confidence regime, holding $\beta$ fixed and letting the optimal margin $\Delta_n(\beta)$ shrink with $n$, the same synthesis stays optimal to leading order for several concrete classes. As $\beta\downarrow0$ it attains the sharp constant $\sqrt2$ of Catoni for bounded variance and the constant $L(\alpha)$ of Lee and Bhatt et al. for bounded $\alpha$-moments, $\alpha\in(1,2)$, thereby shown tight; for slowly varying $\phi$ it is leading-order minimax at every fixed $\beta$. The least-favorable distributions are simple, supported on at most three atoms.

==> data/bhatt-rate-a-1.5.csv <==
Delta,xs,r_bhatt,r_psi,rmax,rpred
0.046415888336127795,0.0001,7.238749428466914e-5,7.781376379879967e-5,7.855805921575782e-5,5.0655712376772835e-5
0.04941713361323836,0.00012067926406393288,8.699972084328509e-5,9.402706790043212e-5,9.511732439777468e-5,6.113094090263202e-5
0.052612439017953275,0.00014563484775012445,0.00010453244500972431,0.0001134296233985269,0.00011521380979661767,7.377236959665406e-5
0.05601435245277587,0.00017575106248547912,0.00012556100810267855,0.00013736164072607215,0.00013887852782685858,8.90279527117666e-5
0.059636233165946434,0.00021209508879201905,0.0001507716904735125,0.00016546850083288717,0.00016866288534113767,0.00010743827814374612
0.06349230421295146,0.0002559547922699536,0.00018098241276004733,0.00020021505232782153,0.00020356363623825344,0.00012965572338683408
0.06759770831018747,0.00030888435964774815,0.00021716710181786674,0.00024154409942403108,0.00024641338822965135,0.00015646757279999987
0.07196856730011522,0.00037275937203149417,0.00026048431313245406,0.0002918437106578511,0.000299166140793859,0.00018882391535373827
0.07662204546142326,0.0004498432668969444,0.0003123107806084351,0.00035281443959214346,0.0003609332383928568,0.0002278713114255947
0.08157641691281821,0.0005428675439323859,0.00037428064938415257,0.0004256976712117243,0.00043870237644061334,0.00027499342164124033
0.08685113737513528,0.0006551285568595509,0.000448331236500476,0.0005154223618249637,0.0005313360358839382,0.0003318600374608768
0.09246692057357768,0.0007906043210907702,0.0005367562559220425,0.0006212271142143874,0.0006428637912345091,0.00040048625093007807
0.09844581958011468,0.0009540954763499944,0.0006422675357421271,0.0007518805704858394,0.000782682080581275,0.0004833038602996538
0.10481131341546857,0.0011513953993264468,0.0007680663424723941,0.0009066379662052128,0.0009466225969328145,0.0005832475418022
0.11158839925077485,0.0013894954943731374,0.0009179255048263691,0.001096082285305972,0.0011504164135173265,0.0007038588411178743
0.11880369057098951,0.0016768329368110084,0.0010962835905051975,0.0013232109039657697,0.0014006339592104544,0.0008494116695099773
0.12648552168552962,0.0020235896477251575,0.0013083524254308195,0.001597592996778944,0.0016959250869358685,0.0010250637516378064
0.1346640589965583,0.0024420530945486523,0.0015602381637340376,0.0019301640552933264,0.0020684616879647357,0.0012370393916626456
0.14337141946186213,0.0029470517025518097,0.0018590555033023183,0.002327850304778744,0.0025175254067423608,0.0014928500340394316
0.15264179671752334,0.0035564803062231283,0.0022131446626280473,0.0028124577127607085,0.0030561320690915667,0.0018015604346569576
0.1625115953556669,0.004291934260128779,0.002632189580900979,0.003388057782626497,0.0037366249255709216,0.002174109874211007
0.17301957388458947,0.005179474679231213,0.003127424812119689,0.004092348378284922,0.004550279775100282,0.0026236997961391405
0.18420699693267165,0.006250551925273976,0.003711845114931743,0.004922312541115309,0.005539011924552292,0.003166261605227622
0.1961177972937753,0.007543120063354615,0.004400433288368077,0.005941373597495495,0.006784466182824822,0.0038210212035275585
0.2087987484504751,0.009102981779915217,0.005210405139922199,0.007134254087146451,0.008272088898336376,0.0046111802681438885
0.2222996482526195,0.010985411419875584,0.00616146956031376,0.0085927184834989,0.010086377461790258,0.005564738412257333
0.23667351447252366,0.013257113655901088,0.007276100575777984,0.010304757656893006,0.012363992195231453,0.006715485362995129
0.2519767930047358,0.015998587196060583,0.008579816951851319,0.012377854062259384,0.01509007952487168,0.008104198314383654
0.2682695795279726,0.019306977288832506,0.010101463442795947,0.014811659770048799,0.0183837624753496,0.009780086884079848
0.2856158554996872,0.023299518105153717,0.01187348614471782,0.017731007808103404,0.02248841086151946,0.011802536876520778
0.3040837394100146,0.028117686979742307,0.013931972034726866,0.021144366686334317,0.027300558169256823,0.014243214643459567
0.3237457542817644,0.03393221771895328,0.016314817676078182,0.025201213837089165,0.03289037378577409,0.01718860661077332
0.34467911246692845,0.040949150623804255,0.019068027611029666,0.029895240516629784,0.03945498392445236,0.020743083960725762
0.36696601885809305,0.04941713361323836,0.022240257351646406,0.03542941838464905,0.04665259228161028,0.02503260106796755
0.3906939937054617,0.05963623316594643,0.02588454572777554,0.04172948723070684,0.055307867578945256,0.03020915874488343
0.4159562163071847,0.07196856730011521,0.03005827908466497,0.04909087640160728,0.06434855647114347,0.03645619045323054
0.4428518909226597,0.08685113737513525,0.03482305146903973,0.05730317451864138,0.07485984682790559,0.043995062344704364
0.4714866363457394,0.10481131341546858,0.040244405400313404,0.06677128036422654,0.08606138964835812,0.05309291746205768
0.5019729006676912,0.12648552168552962,0.046391439640446785,0.07757121015210101,0.09820116651402498,0.06407214206328252
0.5344304028586765,0.15264179671752334,0.05333230518723992,0.08885131724075362,0.1110860130168517,0.0773217895119669
0.5689866029018297,0.1842069969326716,0.06113094545943199,0.10227474775801801,0.12465826346658798,0.09331136654410488
0.6057772023261465,0.2222996482526195,0.06987067561929916,0.11625194985256578,0.13861798199879977,0.11260747043342464
0.6449466771037624,0.2682695795279726,0.07962620291902811,0.13127345729847215,0.15289771843310307,0.13589386660006764
0.6866488450043001,0.3237457542817644,0.09047134168328436,0.14820322441188968,0.168125168811471,0.1639957181209843
0.7310474696342751,0.3906939937054617,0.10247775567908626,0.16516326152656252,0.18449626937664934,0.19790882572476565
0.7783169035336098,0.4714866363457394,0.11571361050477263,0.1835794554171377,0.2020171224490222,0.23883491440221863
0.8286427728546845,0.5689866029018297,0.13024183366770162,0.20223731822632282,0.2206645587915391,0.2882242170283214
0.8822227063126463,0.6866488450043001,0.14611796830024257,0.2213141008085189,0.24037242957406685,0.34782686396381096
0.9392671112695506,0.8286427728546845,0.16339228682706158,0.24134827241513884,0.26100767131770175,0.41975489964818397
1.0,1.0,0.18207210604938337,0.2623910772253355,0.28240874127936966,0.5065571237677283

